Mixed-Integer vs. Continuous Model Predictive Control for Binary Thrusters: A Comparative Study

Binary on/off thrusters are commonly used for spacecraft attitude and position control during proximity operations. However, their discrete nature poses challenges for conventional continuous control methods. The control of these discrete actuators is either explicitly formulated as a mixed-integer optimization problem or handled in a two-layer approach, where a continuous controller's output is converted to binary commands using analog-to digital modulation techniques such as Delta-Sigma-modulation. This paper provides the first systematic comparison between these two paradigms for binary thruster control, contrasting continuous Model Predictive Control (MPC) with Delta-Sigma modulation against direct Mixed-Integer MPC (MIMPC) approaches. Furthermore, we propose a new variant of MPC for binary actuated systems, which is informed using the state of the Delta-Sigma Modulator. The two variations for the continuous MPC along with the MIMPC are evaluated through extensive simulations using ESA's REACSA platform. Results demonstrate that while all approaches perform similarly in high-thrust regimes, MIMPC achieves superior fuel efficiency in low-thrust conditions. Continuous MPC with modulation shows instabilities at higher thrust levels, while binary informed MPC, which incorporates modulator dynamics, improves robustness and reduces the efficiency gap to the MIMPC. It can be seen from the simulated and real-system experiments that MIMPC offers complete stability and fuel efficiency benefits, particularly for resource-constrained missions, while continuous control methods remain attractive for computationally limited applications.

==> review.txt <==
Reviewer 1:
1. A solid and practically relevant contribution with convincing experimental validation. Streamlining the presentation and adding minor implementation details would further improve clarity.

> Give this paper to another internal review and the reviewer's comments. (Bilal?/Melwin?) -> DONE; it is quite good Bilal said

Reviewer 2:
1. Clarify the efficiency metric. “Average thruster usage” is a duty-cycle proxy; please discuss its relation to propellant consumption for cold-gas thrusters and whether it is a consistent proxy across regimes and dwell/cooldown constraints.

> Clarify the average thrust usage sentence in (4) -> OK
> Thrust to reach the target is not comparable, so we remove the bold numbers in Table 3. Also we add total fire time to the upper part of tbl3 and remove the average. -> Done, but I will leave the average I guess


2. Minor technical clarity: verify and correct the binary-informed dynamics update equation to avoid confusion (current presentation reads inconsistent with standard forward-Euler form).
> Clarify if we used backwart euler and clarify this in the paper. -> OK, we used forward euler



- Add Dataset link -> OK
- Add Github link -> OK TOOD: merge repo
- Put the corrected paper to Arxive
- Make youtube link public
- Improve the videos a bit (start / end card and Acknolwedgements and paper title and so on)

